Constraining the Minimum Halo Mass that Supports Water Formation in a CCSN Remnant

We present a simulation probing the formation of water in the remnant of low-mass Population III supernovae in a cosmological minihalo, and provide a tentative lower mass limit on host minihaloes that can recollapse on a short enough timescale and efficiently mix metals at high densities. We start from cosmological initial conditions and end the simulation when the central density undergoes catastrophic recollapse, whereby the water abundance is reported. During the Population III stars lifetime, the minihalo (M$ = 5 \times 10^5$ M$_{\odot}$) becomes blown out, and consequently the faint supernova explosion (E$_{\mathrm{SN}} = 5\times 10^{50}$ ergs) is completely unconfined to the virial radius of the minihalo. At the end of the simulation there is no significant water formation anywhere throughout the remnant, and the central recollapsing region is inefficient at incorporating the first metals into itself, remaining at low metallicity. The majority of metals are ejected from the core via bipolar outflow into the void and reach a peak metallicity of $\mathrm{Z} \sim 10^{-6}\ \mathrm{Z}_{\odot}$ at very low densities. The mass of the minihalo is low enough such that the recollapse timescale is unreasonable for this configuration to be the primary avenue of water formation in the early universe. We also provide a comparison with a regular CCSN (E$_{\mathrm{SN}} = 10^{51}$ ergs) and find the same effect, but amplified. As such, we can suggest that the minimum minihalo mass required for a confined explosion, and therefore the possibility of water formation is at least $10^{6}$ M$_{\odot}$ and the chemo-thermal evolution of a supernova remnant is more sensitive to the mass of the host minihalo than the mass of the Population III star residing within it.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
